Kontsevich graphs act on Nambu--Poisson brackets, II. The tetrahedral flow is a coboundary in 4D

Kontsevich constructed a map from suitable cocycles in the graph complex to infinitesimal deformations of Poisson bi-vector fields. Under the deformations, the bi-vector fields remain Poisson. We ask, are these deformations trivial, meaning, do they amount to a change of coordinates along a vector field? We examine this question for the tetrahedron, the smallest nontrivial suitable graph cocycle in the Kontsevich graph complex, and for the class of Nambu--Poisson brackets on $\mathbb{R}^d$. Within Kontsevich's graph calculus, we use dimension-specific micro-graphs, in which each vertex represents an ingredient of the Nambu--Poisson bracket. For the tetrahedron, Kontsevich knew that the deformation is trivial for $d = 2$ (1996). In 2020, Buring and the third author found that the deformation is trivial for $d = 3$. Building on these discoveries, we now establish that the deformation is trivial for $d = 4$.

==> anc_final_4D_code.txt <==
# This code builds off of code written by Ricardo Buring. The key change in this code is to construct skew pair formulas,
# and search for a solution over these; this, comments and further printing output were added by Mollie S. Jagoe Brown. 

NPROCS=32

import warnings
warnings.filterwarnings("ignore", category=DeprecationWarning)

# Generate the 4D sunflower encodings, stored as a list called X_graph_encodings

print("Generating the 4D sunflower encodings", flush=True)

X_graph_encodings = []
# Frog components (with tadpole)
for i2 in [2,5,8]:
   for j1 in [1,4,7]:
       for j2 in [1,4,7]:
           for k in [3,6,9]:
               X_graph_encodings.append((0,1,4,7,j1,k,5,8,j2,i2,6,9))
# Ballerina components (without tadpole)
for i1 in [2,5,8]:
    for i2 in [2,5,8]:
        for j1 in [1,4,7]:
            for j2 in [1,4,7]:
                for k in [3,6,9]:
                    X_graph_encodings.append((0,i1,4,7,j1,k,5,8,j2,i2,6,9))

print("Generating the 4D sunflower encodings", flush=True)
                    
# Convert the encodings to graphs:

print("Converting encodings to graphs", flush=True)

from gcaops.graph.formality_graph import FormalityGraph
def encoding_to_graph(encoding):
    targets = [encoding[0:4], encoding[4:8], encoding[8:12]]
    edges = sum([[(k+1,v) for v in t] for (k,t) in enumerate(targets)], [])
    return FormalityGraph(1, 9, edges)

X_graphs = [encoding_to_graph(e) for e in X_graph_encodings]

# So, X_graphs contains all of the 324 Formality graphs given by the 324 4D sunflower encodings

print("Converted encodings to graphs", flush=True)

print("Number of graphs:", len(X_graphs), flush=True)

# Formulas of graphs

# We want to evaluate each graph to a formula, inserting three copies of $\varrho\varepsilon^{ijkl}$ and three copies of the Casimir's $a_1,a_2$ into the aerial vertices.
# Vertex 1 contains $\varrho\varepsilon^{ijkl}$, with one edge to a_1 denoted by 4; one edge to a_2 denoted by 7
# Vertex 2 contains $\varrho\varepsilon^{ijkl}$, with one edge to a_1 denoted by 5; one edge to a_2 denoted by 8
# Vertex 3 contains $\varrho\varepsilon^{ijkl}$, with one edge to a_1 denoted by 6; one edge to a_2 denoted by 9

# First define the even coordinates $x,y,z,w$ (base), $\varrho, a_1, a_2$ (fibre) and odd coordinates $\xi_0, \xi_1, \xi_2, \xi_3$:

from gcaops.algebra.differential_polynomial_ring import DifferentialPolynomialRing
D4 = DifferentialPolynomialRing(QQ, ('rho','a1','a2'), ('x','y','z','w'), max_differential_orders=[3+1,1+3+1,1+3+1])
rho, a1, a2 = D4.fibre_variables()
x,y,z,w = D4.base_variables()
even_coords = [x,y,z,w]

from gcaops.algebra.superfunction_algebra import SuperfunctionAlgebra

S4.<xi0,xi1,xi2,xi3> = SuperfunctionAlgebra(D4, D4.base_variables())
xi = S4.gens()
odd_coords = xi
epsilon = xi[0]*xi[1]*xi[2]*xi[3] # Levi-Civita tensor $\varepsilon^{ijkl}$

# Now evaluate each graph to a formula:

import itertools
from multiprocessing import Pool

def evaluate_graph(g):
    E = x*xi[0] + y*xi[1] + z*xi[2] + w*xi[3] # Euler vector field, to insert into ground vertex. Incoming derivative d/dx^i will result in xi[i].
    result = S4.zero()
    for index_choice in itertools.product(itertools.permutations(range(4)), repeat=3):
        sign = epsilon[index_choice[0]] * epsilon[index_choice[1]] * epsilon[index_choice[2]]
        # NOTE: This assumes the ground vertex is labeled 0, the vertices of out-degree 4 are labeled 1, 2, 3, and the Casimirs are labeled 4, 5, 6; 7, 8, 9.
        vertex_content = [E, S4(rho), S4(rho), S4(rho), S4(a1), S4(a1), S4(a1), S4(a2), S4(a2), S4(a2)]
        for ((source, target), index) in zip(g.edges(), sum(map(list, index_choice), [])):
            vertex_content[target] = vertex_content[target].derivative(even_coords[index])
        result += sign * prod(vertex_content)
    return result

print("Calculating formulas from graphs", flush=True)

X_formulas = []
with Pool(processes=NPROCS) as pool:
    X_formulas = list(pool.imap(evaluate_graph, X_graphs))
# NOTE: Necessary fixup of parents after multiprocessing.
X_formulas = [S4(X_formula) for X_formula in X_formulas]

print("Calculated formulas from graphs", flush=True)

# X_formulas contains the 324 formulas from the 324 Formality graphs from the 324 4D sunflower encodings

# Each resulting formula is of the form $X_g = \sum_{i=1}^4 X_g^i \xi_i$ where $X_g^i$ is a differential polynomial depending on the graph $g$.

# Relations between (formulas of) graphs

# For each $i = 1,2,3,4$ we collect the distinct differential monomials in $X_g^i$ ranging over all $g$:

X_monomial_basis = [set([]) for i in range(4)]
for i in range(4):
    for X in X_formulas:
        X_monomial_basis[i] |= set(X[i].monomials())
X_monomial_basis = [list(b) for b in X_monomial_basis]
X_monomial_index = [{m : k for k, m in enumerate(b)} for b in X_monomial_basis]

print("Number of monomials in components of formulas:", [len(b) for b in X_monomial_basis], flush=True)

X_monomial_count = sum(len(b) for b in X_monomial_basis)

# Now the graph-to-formula evaluation can be expressed as a matrix:

X_evaluation_matrix = matrix(QQ, X_monomial_count, len(X_graphs), sparse=True)
for i in range(len(X_graphs)):
    v = vector(QQ, X_monomial_count, sparse=True)
    index_shift = 0
    for j in range(4):
        f = X_formulas[i][j]
        for coeff, monomial in zip(f.coefficients(), f.monomials()):
            monomial_index = X_monomial_index[j][monomial]
            v[index_shift + monomial_index] = coeff
        index_shift += len(X_monomial_basis[j])
    X_evaluation_matrix.set_column(i, v)

# Here is the number of linearly independent formulas:

print("Number of linearly independent formulas:", X_evaluation_matrix.rank(), flush=True)

# We collect the linearly independent formulas and the Formality graphs which made them in new shorter lists:

pivots = X_evaluation_matrix.pivots()
print("Maximal subset of linearly independent graphs:", list(pivots), flush=True)
lin_ind_graphs = [X_graphs[k] for k in pivots]
lin_ind_flas = [X_formulas[k] for k in pivots]
    
print("Number of linearly independent formulas from Formality graphs:", len(pivots), flush=True)
print("Indices, starting the count from 0, of the 324 4D sunflower encodings/graphs/formulas that are linearly independent as formulas:", pivots, flush=True)

# We want to make the graphs which gave linearly independent formulas skew: swap Casimirs a1 and a2, i.e. skewing the graph with encoding (0,1,4,7;1,3,5,8;1,2,6,9) gives (0,1,7,4;1,3,8,5;1,2,9,6)
# Use the above list of encodings: swap 4 and 7, 5 and 8, 6 and 9 (manually or using ChatGPT)
# We obtain the following list:

lin_ind_skewed=[(0, 1, 7, 4, 1, 3, 8, 5, 1, 2, 9, 6), (0, 1, 7, 4, 1, 9, 8, 5, 1, 2, 9, 6), (0, 1, 7, 4, 1, 6, 8, 5, 1, 2, 9, 6), (0, 1, 7, 4, 1, 3, 8, 5, 7, 2, 9, 6), (0, 1, 7, 4, 1, 9, 8, 5, 7, 2, 9, 6), (0, 1, 7, 4, 1, 6, 8, 5, 7, 2, 9, 6), (0, 1, 7, 4, 1, 3, 8, 5, 4, 2, 9, 6), (0, 1, 7, 4, 1, 9, 8, 5, 4, 2, 9, 6), (0, 1, 7, 4, 1, 6, 8, 5, 4, 2, 9, 6), (0, 1, 7, 4, 7, 9, 8, 5, 1, 2, 9, 6), (0, 1, 7, 4, 7, 6, 8, 5, 1, 2, 9, 6), (0, 1, 7, 4, 7, 3, 8, 5, 7, 2, 9, 6), (0, 1, 7, 4, 7, 9, 8, 5, 7, 2, 9, 6), (0, 1, 7, 4, 7, 6, 8, 5, 7, 2, 9, 6), (0, 1, 7, 4, 7, 3, 8, 5, 4, 2, 9, 6), (0, 1, 7, 4, 7, 9, 8, 5, 4, 2, 9, 6), (0, 1, 7, 4, 7, 6, 8, 5, 4, 2, 9, 6), (0, 1, 7, 4, 4, 9, 8, 5, 1, 2, 9, 6), (0, 1, 7, 4, 4, 6, 8, 5, 1, 2, 9, 6), (0, 1, 7, 4, 4, 9, 8, 5, 7, 2, 9, 6), (0, 1, 7, 4, 4, 6, 8, 5, 7, 2, 9, 6), (0, 1, 7, 4, 4, 3, 8, 5, 4, 2, 9, 6), (0, 1, 7, 4, 4, 9, 8, 5, 4, 2, 9, 6), (0, 1, 7, 4, 4, 6, 8, 5, 4, 2, 9, 6), (0, 1, 7, 4, 1, 9, 8, 5, 1, 8, 9, 6), (0, 1, 7, 4, 1, 6, 8, 5, 1, 8, 9, 6), (0, 1, 7, 4, 1, 6, 8, 5, 7, 8, 9, 6), (0, 1, 7, 4, 1, 9, 8, 5, 4, 8, 9, 6), (0, 1, 7, 4, 1, 6, 8, 5, 4, 8, 9, 6), (0, 1, 7, 4, 7, 6, 8, 5, 1, 8, 9, 6), (0, 1, 7, 4, 7, 9, 8, 5, 7, 8, 9, 6), (0, 1, 7, 4, 7, 6, 8, 5, 7, 8, 9, 6), (0, 1, 7, 4, 7, 9, 8, 5, 4, 8, 9, 6), (0, 1, 7, 4, 7, 6, 8, 5, 4, 8, 9, 6), (0, 1, 7, 4, 4, 6, 8, 5, 1, 8, 9, 6), (0, 1, 7, 4, 4, 6, 8, 5, 7, 8, 9, 6), (0, 1, 7, 4, 4, 9, 8, 5, 4, 8, 9, 6), (0, 1, 7, 4, 4, 6, 8, 5, 4, 8, 9, 6), (0, 1, 7, 4, 1, 6, 8, 5, 1, 5, 9, 6), (0, 1, 7, 4, 1, 6, 8, 5, 7, 5, 9, 6), (0, 1, 7, 4, 7, 6, 8, 5, 7, 5, 9, 6), (0, 1, 7, 4, 7, 6, 8, 5, 4, 5, 9, 6), (0, 1, 7, 4, 4, 6, 8, 5, 4, 5, 9, 6), (0, 2, 7, 4, 1, 3, 8, 5, 1, 2, 9, 6), (0, 2, 7, 4, 1, 9, 8, 5, 1, 2, 9, 6), (0, 2, 7, 4, 1, 6, 8, 5, 1, 2, 9, 6), (0, 2, 7, 4, 7, 3, 8, 5, 7, 2, 9, 6), (0, 2, 7, 4, 7, 9, 8, 5, 7, 2, 9, 6), (0, 2, 7, 4, 7, 6, 8, 5, 7, 2, 9, 6), (0, 2, 7, 4, 7, 3, 8, 5, 4, 2, 9, 6), (0, 2, 7, 4, 7, 9, 8, 5, 4, 2, 9, 6), (0, 2, 7, 4, 4, 3, 8, 5, 7, 2, 9, 6), (0, 2, 7, 4, 4, 6, 8, 5, 7, 2, 9, 6), (0, 2, 7, 4, 4, 3, 8, 5, 4, 2, 9, 6), (0, 2, 7, 4, 4, 9, 8, 5, 4, 2, 9, 6), (0, 2, 7, 4, 4, 6, 8, 5, 4, 2, 9, 6), (0, 2, 7, 4, 1, 3, 8, 5, 1, 8, 9, 6), (0, 2, 7, 4, 1, 9, 8, 5, 1, 8, 9, 6), (0, 2, 7, 4, 1, 6, 8, 5, 1, 8, 9, 6), (0, 2, 7, 4, 1, 6, 8, 5, 7, 8, 9, 6), (0, 2, 7, 4, 1, 6, 8, 5, 4, 8, 9, 6), (0, 2, 7, 4, 7, 3, 8, 5, 1, 8, 9, 6), (0, 2, 7, 4, 7, 6, 8, 5, 1, 8, 9, 6), (0, 2, 7, 4, 4, 3, 8, 5, 1, 8, 9, 6), (0, 2, 7, 4, 4, 6, 8, 5, 1, 8, 9, 6), (0, 2, 7, 4, 1, 3, 8, 5, 1, 5, 9, 6), (0, 2, 7, 4, 1, 6, 8, 5, 1, 5, 9, 6), (0, 2, 7, 4, 7, 3, 8, 5, 1, 5, 9, 6), (0, 2, 7, 4, 4, 3, 8, 5, 1, 5, 9, 6), (0, 8, 7, 4, 1, 3, 8, 5, 1, 2, 9, 6), (0, 8, 7, 4, 1, 6, 8, 5, 1, 2, 9, 6), (0, 8, 7, 4, 1, 6, 8, 5, 7, 2, 9, 6), (0, 8, 7, 4, 1, 6, 8, 5, 4, 2, 9, 6), (0, 8, 7, 4, 7, 3, 8, 5, 7, 2, 9, 6), (0, 8, 7, 4, 7, 6, 8, 5, 7, 2, 9, 6), (0, 8, 7, 4, 7, 6, 8, 5, 4, 2, 9, 6), (0, 8, 7, 4, 4, 6, 8, 5, 7, 2, 9, 6), (0, 8, 7, 4, 4, 3, 8, 5, 4, 2, 9, 6), (0, 8, 7, 4, 4, 9, 8, 5, 4, 2, 9, 6), (0, 8, 7, 4, 4, 6, 8, 5, 4, 2, 9, 6), (0, 8, 7, 4, 1, 3, 8, 5, 1, 8, 9, 6), (0, 8, 7, 4, 1, 9, 8, 5, 1, 8, 9, 6), (0, 8, 7, 4, 1, 6, 8, 5, 1, 8, 9, 6), (0, 8, 7, 4, 1, 6, 8, 5, 7, 8, 9, 6), (0, 8, 7, 4, 1, 9, 8, 5, 4, 8, 9, 6), (0, 8, 7, 4, 1, 6, 8, 5, 4, 8, 9, 6), (0, 8, 7, 4, 7, 9, 8, 5, 4, 8, 9, 6), (0, 8, 7, 4, 7, 6, 8, 5, 4, 8, 9, 6), (0, 8, 7, 4, 4, 3, 8, 5, 1, 8, 9, 6), (0, 8, 7, 4, 4, 6, 8, 5, 1, 8, 9, 6), (0, 8, 7, 4, 4, 3, 8, 5, 7, 8, 9, 6), (0, 8, 7, 4, 4, 6, 8, 5, 7, 8, 9, 6), (0, 8, 7, 4, 4, 3, 8, 5, 4, 8, 9, 6), (0, 8, 7, 4, 4, 9, 8, 5, 4, 8, 9, 6), (0, 8, 7, 4, 4, 6, 8, 5, 4, 8, 9, 6), (0, 8, 7, 4, 1, 3, 8, 5, 1, 5, 9, 6), (0, 8, 7, 4, 1, 9, 8, 5, 1, 5, 9, 6), (0, 8, 7, 4, 1, 6, 8, 5, 1, 5, 9, 6), (0, 8, 7, 4, 1, 9, 8, 5, 4, 5, 9, 6), (0, 8, 7, 4, 4, 9, 8, 5, 1, 5, 9, 6), (0, 8, 7, 4, 4, 3, 8, 5, 4, 5, 9, 6), (0, 8, 7, 4, 4, 9, 8, 5, 4, 5, 9, 6), (0, 8, 7, 4, 4, 6, 8, 5, 4, 5, 9, 6), (0, 5, 7, 4, 1, 3, 8, 5, 1, 2, 9, 6), (0, 5, 7, 4, 1, 9, 8, 5, 1, 2, 9, 6), (0, 5, 7, 4, 7, 3, 8, 5, 7, 2, 9, 6), (0, 5, 7, 4, 4, 3, 8, 5, 4, 2, 9, 6), (0, 5, 7, 4, 4, 9, 8, 5, 4, 2, 9, 6), (0, 5, 7, 4, 1, 3, 8, 5, 1, 8, 9, 6), (0, 5, 7, 4, 7, 3, 8, 5, 7, 8, 9, 6), (0, 5, 7, 4, 7, 6, 8, 5, 7, 8, 9, 6), (0, 5, 7, 4, 4, 9, 8, 5, 4, 8, 9, 6), (0, 5, 7, 4, 1, 3, 8, 5, 1, 5, 9, 6), (0, 5, 7, 4, 1, 9, 8, 5, 1, 5, 9, 6), (0, 5, 7, 4, 1, 6, 8, 5, 1, 5, 9, 6), (0, 5, 7, 4, 1, 9, 8, 5, 7, 5, 9, 6), (0, 5, 7, 4, 1, 6, 8, 5, 7, 5, 9, 6), (0, 5, 7, 4, 7, 3, 8, 5, 1, 5, 9, 6), (0, 5, 7, 4, 7, 3, 8, 5, 7, 5, 9, 6), (0, 5, 7, 4, 7, 9, 8, 5, 7, 5, 9, 6), (0, 5, 7, 4, 7, 6, 8, 5, 7, 5, 9, 6), (0, 5, 7, 4, 7, 3, 8, 5, 4, 5, 9, 6), (0, 5, 7, 4, 7, 9, 8, 5, 4, 5, 9, 6)]

print("Check that the number of skewed graph encodings is correct:", len(lin_ind_skewed)==len(pivots), flush=True)

# Convert the skewed encodings to graphs:

print("Converting skewed graph encodings to graphs", flush=True)

lin_ind_skewed_graphs = [encoding_to_graph(e) for e in lin_ind_skewed]

print("Number of graphs in lin_ind_skewed_graphs is correct:", len(lin_ind_skewed_graphs)==len(lin_ind_skewed), flush=True)

# Now evaluate each graph to a formula:

print("Calculating the formulas of the skewed graphs", flush=True)

lin_ind_skewed_flas = []
with Pool(processes=NPROCS) as pool:
    lin_ind_skewed_flas = list(pool.imap(evaluate_graph, lin_ind_skewed_graphs))
# NOTE: Necessary fixup of parents after multiprocessing.
lin_ind_skewed_flas = [S4(X_formula) for X_formula in lin_ind_skewed_flas]

print("Calculated lin_ind_skewed_flas", flush=True)
print("Number of skewed linearly independent formulas is correct:", len(lin_ind_skewed_flas)==len(lin_ind_skewed), flush=True)

# Define skew pairs: 1/2*(lin_ind_flas - lin_ind_skewed_flas)

skew_pair_formulas = [1/2*(f1 - f2) for f1, f2 in zip(lin_ind_flas, lin_ind_skewed_flas)]

print("Defined skew_pair_formulas = 1/2*(lin_ind_flas - lin_ind_skewed_flas)", flush=True)

X_monomial_basis = [set([]) for i in range(4)]
for i in range(4):
    for X in skew_pair_formulas:
        X_monomial_basis[i] |= set(X[i].monomials())
X_monomial_basis = [list(b) for b in X_monomial_basis]
X_monomial_index = [{m : k for k, m in enumerate(b)} for b in X_monomial_basis]

print("Number of monomials in components of skew_pair_formulas:", [len(b) for b in X_monomial_basis], flush=True)

# We repeat the step of obtaining the linearly independent formulas to work with.

# Now, we want the linearly independent elements of skew_pair_formulas. Meaning, the skewed formulas which are linearly independent.

X_monomial_count = sum(len(b) for b in X_monomial_basis)

X_evaluation_matrix = matrix(QQ, X_monomial_count, len(skew_pair_formulas), sparse=True)
for i in range(len(skew_pair_formulas)):
    v = vector(QQ, X_monomial_count, sparse=True)
    index_shift = 0
    for j in range(4):
        f = skew_pair_formulas[i][j]
        for coeff, monomial in zip(f.coefficients(), f.monomials()):
            monomial_index = X_monomial_index[j][monomial]
            v[index_shift + monomial_index] = coeff
        index_shift += len(X_monomial_basis[j])
    X_evaluation_matrix.set_column(i, v)

# We collect the linearly independent graphs and their formulas in new shorter lists:

pivots = X_evaluation_matrix.pivots()
print("Maximal subset of linearly independent graphs:", list(pivots), flush=True)
X_graphs_independent_skewed = [X_graphs[k] for k in pivots] # Note that this index will identify a graph, which we must then also skew (swap a1 and a2)
X_formulas_independent_skewed = [skew_pair_formulas[k] for k in pivots]

# X_formulas_independent_skewed is now the list of the 64 linearly independent skew pair formulas

print("Number of linearly independent formulas out of the 123 skew pair formlas:", len(pivots), flush=True)
print("Indices, starting the count from 0, of the 123 4D sunflower graphs which give 123 linearly independent formulas:", pivots, flush=True)

# The tetrahedron operation $\operatorname{Op}(\gamma_3)$

print("Setting up the system", flush=True)

from gcaops.graph.undirected_graph_complex import UndirectedGraphComplex

GC = UndirectedGraphComplex(QQ, implementation='vector', sparse=True)
tetrahedron = GC.cohomology_basis(4, 6)[0]

from gcaops.graph.directed_graph_complex import DirectedGraphComplex

dGC = DirectedGraphComplex(QQ, implementation='vector')
tetrahedron_oriented = dGC(tetrahedron)
tetrahedron_oriented_filtered = tetrahedron_oriented.filter(max_out_degree=2)
tetrahedron_operation = S4.graph_operation(tetrahedron_oriented_filtered)

# The flow $\dot{a}_i = 4\cdot\operatorname{Op}(\gamma_3)(P,P,P,a_i)$

# Let $P$ be the 4D Nambu–Poisson bracket with pre-factor $\varrho$ and Casimir functions $a_1, a_2$:

P = (rho*epsilon).bracket(a1).bracket(a2)

# We calculate $\dot{a}_i = 4\cdot\operatorname{Op}(\gamma_3)(P,P,P,a_i)$:

def casimir_flow(f):
    return 4*tetrahedron_operation(P,P,P,f)

a = [S4(a1), S4(a2)]

print("Calculating adot", flush=True)

adot = []
with Pool(processes=2) as pool:
    adot = list(pool.imap(casimir_flow, a))
# NOTE: Necessary fixup of parents after multiprocessing.
adot = [S4(D4(adot_i[()])) for adot_i in adot]

print("Calculated adot", flush=True)

# We calculate $X_g(a_i) = [\![X_g, a_i]\!]$ for $i=1,2$:

print("Calculating X_a_formulas", flush=True)

X_a_formulas = [[X_formula.bracket(f) for X_formula in X_formulas_independent_skewed] for f in a]

print("Calculated X_a_formulas", flush=True)

# We express $g \mapsto X_g(a_i)$ as a sparse matrix for $i=1,2$:

X_a_basis = [set(f[()].monomials()) for f in adot]
for k in range(len(a)):
    for X_a_formula in X_a_formulas[k]:
        X_a_basis[k] |= set(X_a_formula[()].monomials())
X_a_basis = [list(B) for B in X_a_basis]

print("Number of monomials in X_a_basis:", len(X_a_basis[0]), len(X_a_basis[1]), flush=True)

print("Calculating X_a_evaluation_matrix", flush=True)

X_a_monomial_index = [{m : k for k, m in enumerate(B)} for B in X_a_basis]
X_a_evaluation_matrix = [matrix(QQ, len(B), len(X_graphs_independent_skewed), sparse=True) for B in X_a_basis]
for i in range(len(a)):
    for j in range(len(X_graphs_independent_skewed)):
        v = vector(QQ, len(X_a_basis[i]), sparse=True)
        f = X_a_formulas[i][j][()]
        for coeff, monomial in zip(f.coefficients(), f.monomials()):
            monomial_index = X_a_monomial_index[i][monomial]
            v[monomial_index] = coeff
        X_a_evaluation_matrix[i].set_column(j, v)

print("Calculated X_a_evaluation_matrix", flush=True)

# We express $\dot{a}_i$ as a vector for $i=1,2$:

print("Calculating adot_vector", flush=True)

adot_vector = [vector(QQ, len(B)) for B in X_a_basis]
for i in range(len(a)):
    f = adot[i][()]
    for coeff, monomial in zip(f.coefficients(), f.monomials()):
        monomial_index = X_a_monomial_index[i][monomial]
        adot_vector[i][monomial_index] = coeff

print("Calculated adot_vector", flush=True)

# The flow $\dot{\varrho}$

print("Calculating Q_tetra", flush=True)

Q_tetra = tetrahedron_operation(P,P,P,P)

print("Calculated Q_tetra", flush=True)

print("Calculating rhodot", flush=True)

P0 = (rho*epsilon).bracket(adot[0]).bracket(a2)
P1 = (rho*epsilon).bracket(a1).bracket(adot[1])
Q_remainder = Q_tetra - P0 - P1
P_withoutrho = epsilon.bracket(a1).bracket(a2)
rhodot = Q_remainder[0,1] // P_withoutrho[0,1]

print("Calculated rhodot", flush=True)

print("Have nice expression for Q_tetra:", Q_tetra == rhodot*P_withoutrho + P0 + P1, flush=True)

print("Calculating X_rho_formulas", flush=True)

X_rho_formulas = [X_formula.bracket(rho*epsilon) for X_formula in X_formulas_independent_skewed]

print("Calculated X_rho_formulas", flush=True)

X_rho_basis = set(rhodot.monomials())
for X_rho_formula in X_rho_formulas:
    X_rho_basis |= set(X_rho_formula[0,1,2,3].monomials())
X_rho_basis = list(X_rho_basis)

print("Number of monomials in X_rho_basis:", len(X_rho_basis), flush=True)

print("Calculating X_rho_evaluation_matrix", flush=True)

X_rho_monomial_index = {m : k for k, m in enumerate(X_rho_basis)}
X_rho_evaluation_matrix = matrix(QQ, len(X_rho_basis), len(X_graphs_independent_skewed), sparse=True)
for j in range(len(X_graphs_independent_skewed)):
    f = X_rho_formulas[j][0,1,2,3]
    v = vector(QQ, len(X_rho_basis), sparse=True)
    for coeff, monomial in zip(f.coefficients(), f.monomials()):
        monomial_index = X_rho_monomial_index[monomial]
        v[monomial_index] = coeff
    X_rho_evaluation_matrix.set_column(j, v)

print("Calculated X_rho_evaluation_matrix", flush=True)

print("Calculating rhodot_vector", flush=True)

rhodot_vector = vector(QQ, len(X_rho_basis), sparse=True)
for coeff, monomial in zip(rhodot.coefficients(), rhodot.monomials()):
    monomial_index = X_rho_monomial_index[monomial]
    rhodot_vector[monomial_index] = coeff

print("Calculated rhodot_vector", flush=True)

# Poisson-triviality $Q_{\text{tetra}}(P) = [\![P, X]\!]$ of the tetrahedral flow

# There is a linear combination of graphs $X$ such that $[\![P, X]\!]$ evaluates to $Q_{\text{tetra}}(P)$:

print("Calculating X_solution_vector", flush=True)

big_matrix = X_a_evaluation_matrix[0].stack(X_a_evaluation_matrix[1]).stack(X_rho_evaluation_matrix)
big_vector = vector(list(-adot_vector[0]) + list(-adot_vector[1]) + list(-rhodot_vector))
X_solution_vector = big_matrix.solve_right(big_vector)

print("Calculated X_solution_vector which gives coefficients of skew pair formulas", flush=True)
print("X_solution_vector =", X_solution_vector, flush=True)
print("Note that the coefficients given in the X_solution_vector are from the 64 linearly independent skew pairs, indeed len(X_solution_vector)=", len(X_solution_vector), flush=True)

X_solution = sum(c*f for c, f in zip(X_solution_vector, X_formulas_independent_skewed))

print("Verify that P.bracket(X_solution) == Q_tetra:", P.bracket(X_solution) == Q_tetra, flush=True)

# Parameters in the solution $X$ to $[\![P,X]\!] = Q_{\text{tetra}}(P)$

print("Number of parameters in the solution:", big_matrix.right_nullity(), flush=True)

print("Basis of kernel:", big_matrix.right_kernel().basis(), flush=True)

==> anc_final_4D_code_OUTPUT.txt <==
Generating the 4D sunflower encodings
Generating the 4D sunflower encodings
Converting encodings to graphs
Converted encodings to graphs
Number of graphs: 324
Calculating formulas from graphs
Calculated formulas from graphs
Number of monomials in components of formulas: [104394, 104394, 104394, 104394]
Number of linearly independent formulas: 123
Maximal subset of linearly independent graphs: [0, 1, 2, 3, 4, 5, 6, 7, 8, 10, 11, 12, 13, 14, 15, 16, 17, 19, 20, 22, 23, 24, 25, 26, 28, 29, 32, 34, 35, 38, 40, 41, 43, 44, 47, 50, 52, 53, 56, 59, 68, 71, 80, 81, 82, 83, 93, 94, 95, 96, 97, 102, 104, 105, 106, 107, 108, 109, 110, 113, 116, 117, 119, 126, 128, 135, 137, 144, 153, 162, 164, 167, 170, 174, 176, 179, 185, 186, 187, 188, 189, 190, 191, 194, 196, 197, 205, 206, 207, 209, 210, 212, 213, 214, 215, 216, 217, 218, 223, 235, 240, 241, 242, 243, 244, 255, 267, 268, 270, 282, 284, 295, 297, 298, 299, 301, 302, 306, 309, 310, 311, 312, 313]
Number of linearly independent formulas from Formality graphs: 123
Indices, starting the count from 0, of the 324 4D sunflower encodings/graphs/formulas that are linearly independent as formulas: (0, 1, 2, 3, 4, 5, 6, 7, 8, 10, 11, 12, 13, 14, 15, 16, 17, 19, 20, 22, 23, 24, 25, 26, 28, 29, 32, 34, 35, 38, 40, 41, 43, 44, 47, 50, 52, 53, 56, 59, 68, 71, 80, 81, 82, 83, 93, 94, 95, 96, 97, 102, 104, 105, 106, 107, 108, 109, 110, 113, 116, 117, 119, 126, 128, 135, 137, 144, 153, 162, 164, 167, 170, 174, 176, 179, 185, 186, 187, 188, 189, 190, 191, 194, 196, 197, 205, 206, 207, 209, 210, 212, 213, 214, 215, 216, 217, 218, 223, 235, 240, 241, 242, 243, 244, 255, 267, 268, 270, 282, 284, 295, 297, 298, 299, 301, 302, 306, 309, 310, 311, 312, 313)
Check that the number of skewed graph encodings is correct: True
Converting skewed graph encodings to graphs
Number of graphs in lin_ind_skewed_graphs is correct: True
Calculating the formulas of the skewed graphs
Calculated lin_ind_skewed_flas
Number of skewed linearly independent formulas is correct: True
Defined skew_pair_formulas = 1/2*(lin_ind_flas - lin_ind_skewed_flas)
Number of monomials in components of skew_pair_formulas: [102894, 102894, 102894, 102894]
Maximal subset of linearly independent graphs: [0, 1, 3, 4, 5, 9, 10, 11, 12, 13, 14, 15, 16, 24, 25, 26, 27, 28, 30, 31, 32, 33, 35, 36, 43, 44, 46, 47, 48, 49, 50, 56, 57, 58, 59, 60, 61, 63, 69, 70, 71, 73, 74, 76, 77, 78, 79, 80, 81, 82, 84, 85, 86, 87, 88, 90, 91, 92, 93, 94, 95, 96, 100, 101]
Number of linearly independent formulas out of the 123 skew pair formlas: 64
Indices, starting the count from 0, of the 123 4D sunflower graphs which give 123 linearly independent formulas: (0, 1, 3, 4, 5, 9, 10, 11, 12, 13, 14, 15, 16, 24, 25, 26, 27, 28, 30, 31, 32, 33, 35, 36, 43, 44, 46, 47, 48, 49, 50, 56, 57, 58, 59, 60, 61, 63, 69, 70, 71, 73, 74, 76, 77, 78, 79, 80, 81, 82, 84, 85, 86, 87, 88, 90, 91, 92, 93, 94, 95, 96, 100, 101)
Setting up the system
Calculating adot
Calculated adot
Calculating X_a_formulas
Calculated X_a_formulas
Number of monomials in X_a_basis: 135840 135840
Calculating X_a_evaluation_matrix
Calculated X_a_evaluation_matrix
Calculating adot_vector
Calculated adot_vector
Calculating Q_tetra
Calculated Q_tetra
Calculating rhodot
Calculated rhodot
Have nice expression for Q_tetra: True
Calculating X_rho_formulas
Calculated X_rho_formulas
Number of monomials in X_rho_basis: 317736
Calculating X_rho_evaluation_matrix
Calculated X_rho_evaluation_matrix
Calculating rhodot_vector
Calculated rhodot_vector
Calculating X_solution_vector
Calculated X_solution_vector which gives coefficients of skew pair formulas
X_solution_vector = (-8, 0, 0, -48, 0, 0, 0, -16, -48, -48, -16, -48, 0, 12, 0, 0, 0, 0, -24, 0, 0, 24, 0, -24, -16, 0, 0, 0, 0, 0, 0, -32, -12, 0, 48, -48, -32, -32, -48, -48, -96, 0, -48, -48, 0, 0, -48, 0, 24, 0, 0, 0, 48, 48, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0)
Note that the coefficients given in the X_solution_vector are from the 64 linearly independent skew pairs, indeed len(X_solution_vector)= 64
Verify that P.bracket(X_solution) == Q_tetra: True
Number of parameters in the solution: 7
Basis of kernel: [
(0, 1, 0, 0, 0, 0, 0, 0, -1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 1/2, 0, 1, -1, 0, 0, 0, 1, -1, 1/2, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0),
(0, 0, 0, 1, 0, 0, 0, 0, 1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 1, 0, 0, 0, 0, 1, -1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0),
(0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, -1, 0, 1, 0, 1, 0, 0, 0, -1/2, 0, 0, 0, 0, 0, 0, -1, 0, 0, -1, -1, 1, 0, 0, 0, 2, 1, 0, -1, 0, -1, 1, -1, 0, 0, 0, 0, 0, 0, -1/2, 0, 0, 0, 0, 0, 0, -1, 0, 1, -1/2),
(0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 1, 0, -1, 0, -1, 0, 0, 0, 1/2, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 1, -1, 0, 0, 0, 0, 0, 0, 1, 0, 0, -1, 1, 0, 0, 0, 0, 0, 0, 1/2, 0, 0, 0, 0, 0, 0, 0, 0, -1, 1/2),
(0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 4, 0, -4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4, 0, 0),
(0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0),
(0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1)
]

###############################################################################
Hábrók Cluster
Job 13248938 for user s3058069
Finished at: Tue Oct  8 22:20:36 CEST 2024

Job details:
============

Job ID                         : 13248938
Name                           : final_4D_code
User                           : s3058069
Partition                      : regularmedium
Nodes                          : node92
Number of Nodes                : 1
Cores                          : 32
Number of Tasks                : 1
State                          : RUNNING  
Submit                         : 2024-10-08T11:28:46
Start                          : 2024-10-08T11:30:48
End                            : --
Reserved walltime              : 2-00:00:00
Used walltime                  :   10:49:48
Used CPU time                  : -- 
% User (Computation)           : --
% System (I/O)                 : --
Total memory reserved          : 64G
Maximum memory used            : --

Acknowledgements:
=================

Please see this page for information about acknowledging Hábrók in your publications:

https://wiki.hpc.rug.nl/habrok/introduction/scientific_output

################################################################################

